Breakdown voltage of metal-oxide resistors in liquid argon

We characterized a sample of metal-oxide resistors and measured their breakdown voltage in liquid argon by applying high voltage (HV) pulses over a 3 second period. This test mimics the situation in a HV-divider chain when a breakdown occurs and the voltage across resistors rapidly rise from the static value to much higher values. All resistors had higher breakdown voltages in liquid argon than their vendor ratings in air at room temperature. Failure modes range from full destruction to coating damage. In cases where breakdown was not catastrophic, subsequent breakdown voltages were lower in subsequent measuring runs. One resistor type withstands 131\,kV pulses, the limit of the test setup.

==> metalluxtemp-fit.txt <==
Resistance of the Metallux 969.23 500M Ohm resistors in warm at room temperature versus cold at liquid argon temperature

